ALMA detection of CO rotational line emission in red supergiant stars of the massive young star cluster RSGC1 -- Determination of a new mass-loss rate prescription for red supergiants

[Abridged] Aim: We aim to derive a new mass-loss rate prescription for RSGs that is not afflicted with some uncertainties inherent in preceding studies. Methods: We have observed CO rotational line emission towards a sample of RSGs in the open cluster RSGC1 that all are of similar initial mass. The ALMA CO(2-1) line detections allow to retrieve the gas mass-loss rates (Mdot_CO). In contrast to mass-loss rates derived from the analysis of dust spectral features (Mdot_SED), the data allow a direct determination of the wind velocity and no uncertain dust-to-gas correction factor is needed. Results: Five RSGs in RSGC1 have been detected in CO(2-1). The retrieved Mdot_CO values are systematically lower than Mdot_SED. Although only five RSGs in RSGC1 have been detected, the data allow to propose a new mass-loss rate relation for M-type red supergiants that is dependent on luminosity and initial mass. The new mass-loss rate relation is based on the new Mdot_CO values for the RSGs in RSGC1 and on prior Mdot_SED values for RSGs in 4 clusters, including RSGC1. The new Mdot-prescription yields a good prediction for the mass-loss rate of some well-known Galactic RSGs that are observed in multiple CO rotational lines, including alpha Ori, mu Cep and VX Sgr. However, there are indications that a stronger, potentially eruptive, mass-loss process - different than captured by our new mass-loss rate prescription - is occurring during some fraction of the RSG lifetime. Implementing a lower mass-loss rate in evolution codes for massive stars has important consequences for the nature of their end-state. A reduction of the RSG mass-loss rate implies that quiescent RSG mass loss is not enough to strip a single star's hydrogen-rich envelope. Upon core-collapse such single stars would explode as RSG.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> figures/Cont_header_F01.txt <==
SIMPLE  =                    T /Standard FITS                                   BITPIX  =                  -32 /Floating point (32 bit)                         NAXIS   =                    4                                                  NAXIS1  =                  600                                                  NAXIS2  =                  600                                                  NAXIS3  =                    1                                                  NAXIS4  =                    1                                                  EXTEND  =                    T                                                  BSCALE  =   1.000000000000E+00 /PHYSICAL = PIXEL*BSCALE + BZERO                 BZERO   =   0.000000000000E+00                                                  BMAJ    =   1.403237382571E-04                                                  BMIN    =   1.047860251533E-04                                                  BPA     =  -6.711761474609E+01                                                  BTYPE   = 'Intensity'                                                           OBJECT  = 'FMR2006_1'                                                           BUNIT   = 'Jy/beam '           /Brightness (pixel) unit                         EQUINOX =   2.000000000000E+03                                                  RADESYS = 'FK5     '                                                            LONPOLE =   1.800000000000E+02                                                  LATPOLE =  -6.875611111111E+00                                                  PC1_1   =   1.000000000000E+00                                                  PC2_1   =   0.000000000000E+00                                                  PC3_1   =   0.000000000000E+00                                                  PC4_1   =   0.000000000000E+00                                                  PC1_2   =   0.000000000000E+00                                                  PC2_2   =   1.000000000000E+00                                                  PC3_2   =   0.000000000000E+00                                                  PC4_2   =   0.000000000000E+00                                                  PC1_3   =   0.000000000000E+00                                                  PC2_3   =   0.000000000000E+00                                                  PC3_3   =   1.000000000000E+00                                                  PC4_3   =   0.000000000000E+00                                                  PC1_4   =   0.000000000000E+00                                                  PC2_4   =   0.000000000000E+00                                                  PC3_4   =   0.000000000000E+00                                                  PC4_4   =   1.000000000000E+00                                                  CTYPE1  = 'RA---SIN'                                                            CRVAL1  =   2.794845833333E+02                                                  CDELT1  =  -1.388888888889E-05                                                  CRPIX1  =   3.010000000000E+02                                                  CUNIT1  = 'deg     '                                                            CTYPE2  = 'DEC--SIN'                                                            CRVAL2  =  -6.875611111111E+00                                                  CDELT2  =   1.388888888889E-05                                                  CRPIX2  =   3.010000000000E+02                                                  CUNIT2  = 'deg     '                                                            CTYPE3  = 'FREQ    '                                                            CRVAL3  =   2.207656920045E+11                                                  CDELT3  =   1.721868530616E+10                                                  CRPIX3  =   1.000000000000E+00                                                  CUNIT3  = 'Hz      '                                                            CTYPE4  = 'STOKES  '                                                            CRVAL4  =   1.000000000000E+00                                                  CDELT4  =   1.000000000000E+00                                                  CRPIX4  =   1.000000000000E+00                                                  CUNIT4  = '        '                                                            PV2_1   =   0.000000000000E+00                                                  PV2_2   =   0.000000000000E+00                                                  RESTFRQ =   2.285922254689E+11 /Rest Frequency (Hz)                             SPECSYS = 'LSRK    '           /Spectral reference frame                        ALTRVAL =   1.026428479829E+07 /Alternate frequency reference value             ALTRPIX =   1.000000000000E+00 /Alternate frequency reference pixel             VELREF  =                  257 /1 LSR, 2 HEL, 3 OBS, +256 Radio                 COMMENT casacore non-standard usage: 4 LSD, 5 GEO, 6 SOU, 7 GAL                 TELESCOP= 'ALMA    '                                                            OBSERVER= 'eurobenjy'                                                           DATE-OBS= '2015-06-11T06:15:58.896000'                                          TIMESYS = 'UTC     '                                                            OBSRA   =   2.794845833333E+02                                                  OBSDEC  =  -6.875611111111E+00                                                  OBSGEO-X=   2.225142180269E+06                                                  OBSGEO-Y=  -5.440307370349E+06                                                  OBSGEO-Z=  -2.481029851874E+06                                                  INSTRUME= 'ALMA    '                                                            DISTANCE=   0.000000000000E+00                                                  USEWEIGH=                    F                                                  DATE    = '2022-07-13T16:53:10.766000' /Date FITS file was written              ORIGIN  = 'CASA 5.7.0-134'                                                      END                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              


==> figures/Cont_header_F02.txt <==
SIMPLE  =                    T /Standard FITS                                   BITPIX  =                  -32 /Floating point (32 bit)                         NAXIS   =                    4                                                  NAXIS1  =                  600                                                  NAXIS2  =                  600                                                  NAXIS3  =                    1                                                  NAXIS4  =                    1                                                  EXTEND  =                    T                                                  BSCALE  =   1.000000000000E+00 /PHYSICAL = PIXEL*BSCALE + BZERO                 BZERO   =   0.000000000000E+00                                                  BMAJ    =   1.403023799260E-04                                                  BMIN    =   1.048891246319E-04                                                  BPA     =  -6.704577636719E+01                                                  BTYPE   = 'Intensity'                                                           OBJECT  = 'FMR2006_2'                                                           BUNIT   = 'Jy/beam '           /Brightness (pixel) unit                         EQUINOX =   2.000000000000E+03                                                  RADESYS = 'FK5     '                                                            LONPOLE =   1.800000000000E+02                                                  LATPOLE =  -6.880111111111E+00                                                  PC1_1   =   1.000000000000E+00                                                  PC2_1   =   0.000000000000E+00                                                  PC3_1   =   0.000000000000E+00                                                  PC4_1   =   0.000000000000E+00                                                  PC1_2   =   0.000000000000E+00                                                  PC2_2   =   1.000000000000E+00                                                  PC3_2   =   0.000000000000E+00                                                  PC4_2   =   0.000000000000E+00                                                  PC1_3   =   0.000000000000E+00                                                  PC2_3   =   0.000000000000E+00                                                  PC3_3   =   1.000000000000E+00                                                  PC4_3   =   0.000000000000E+00                                                  PC1_4   =   0.000000000000E+00                                                  PC2_4   =   0.000000000000E+00                                                  PC3_4   =   0.000000000000E+00                                                  PC4_4   =   1.000000000000E+00                                                  CTYPE1  = 'RA---SIN'                                                            CRVAL1  =   2.794803750000E+02                                                  CDELT1  =  -1.388888888889E-05                                                  CRPIX1  =   3.010000000000E+02                                                  CUNIT1  = 'deg     '                                                            CTYPE2  = 'DEC--SIN'                                                            CRVAL2  =  -6.880111111111E+00                                                  CDELT2  =   1.388888888889E-05                                                  CRPIX2  =   3.010000000000E+02                                                  CUNIT2  = 'deg     '                                                            CTYPE3  = 'FREQ    '                                                            CRVAL3  =   2.207656948364E+11                                                  CDELT3  =   1.721868549363E+10                                                  CRPIX3  =   1.000000000000E+00                                                  CUNIT3  = 'Hz      '                                                            CTYPE4  = 'STOKES  '                                                            CRVAL4  =   1.000000000000E+00                                                  CDELT4  =   1.000000000000E+00                                                  CRPIX4  =   1.000000000000E+00                                                  CUNIT4  = '        '                                                            PV2_1   =   0.000000000000E+00                                                  PV2_2   =   0.000000000000E+00                                                  RESTFRQ =   2.285922254689E+11 /Rest Frequency (Hz)                             SPECSYS = 'LSRK    '           /Spectral reference frame                        ALTRVAL =   1.026428108434E+07 /Alternate frequency reference value             ALTRPIX =   1.000000000000E+00 /Alternate frequency reference pixel             VELREF  =                  257 /1 LSR, 2 HEL, 3 OBS, +256 Radio                 COMMENT casacore non-standard usage: 4 LSD, 5 GEO, 6 SOU, 7 GAL                 TELESCOP= 'ALMA    '                                                            OBSERVER= 'eurobenjy'                                                           DATE-OBS= '2015-06-11T06:16:30.672000'                                          TIMESYS = 'UTC     '                                                            OBSRA   =   2.794803750000E+02                                                  OBSDEC  =  -6.880111111111E+00                                                  OBSGEO-X=   2.225142180269E+06                                                  OBSGEO-Y=  -5.440307370349E+06                                                  OBSGEO-Z=  -2.481029851874E+06                                                  INSTRUME= 'ALMA    '                                                            DISTANCE=   0.000000000000E+00                                                  USEWEIGH=                    F                                                  DATE    = '2022-07-13T16:53:52.750000' /Date FITS file was written              ORIGIN  = 'CASA 5.7.0-134'                                                      END                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              


==> figures/Cont_header_F03.txt <==
SIMPLE  =                    T /Standard FITS                                   BITPIX  =                  -32 /Floating point (32 bit)                         NAXIS   =                    4                                                  NAXIS1  =                  600                                                  NAXIS2  =                  600                                                  NAXIS3  =                    1                                                  NAXIS4  =                    1                                                  EXTEND  =                    T                                                  BSCALE  =   1.000000000000E+00 /PHYSICAL = PIXEL*BSCALE + BZERO                 BZERO   =   0.000000000000E+00                                                  BMAJ    =   1.402458879683E-04                                                  BMIN    =   1.047635243999E-04                                                  BPA     =  -6.722843933105E+01                                                  BTYPE   = 'Intensity'                                                           OBJECT  = 'FMR2006_3'                                                           BUNIT   = 'Jy/beam '           /Brightness (pixel) unit                         EQUINOX =   2.000000000000E+03                                                  RADESYS = 'FK5     '                                                            LONPOLE =   1.800000000000E+02                                                  LATPOLE =  -6.897055555556E+00                                                  PC1_1   =   1.000000000000E+00                                                  PC2_1   =   0.000000000000E+00                                                  PC3_1   =   0.000000000000E+00                                                  PC4_1   =   0.000000000000E+00                                                  PC1_2   =   0.000000000000E+00                                                  PC2_2   =   1.000000000000E+00                                                  PC3_2   =   0.000000000000E+00                                                  PC4_2   =   0.000000000000E+00                                                  PC1_3   =   0.000000000000E+00                                                  PC2_3   =   0.000000000000E+00                                                  PC3_3   =   1.000000000000E+00                                                  PC4_3   =   0.000000000000E+00                                                  PC1_4   =   0.000000000000E+00                                                  PC2_4   =   0.000000000000E+00                                                  PC3_4   =   0.000000000000E+00                                                  PC4_4   =   1.000000000000E+00                                                  CTYPE1  = 'RA---SIN'                                                            CRVAL1  =   2.794989166667E+02                                                  CDELT1  =  -1.388888888889E-05                                                  CRPIX1  =   3.010000000000E+02                                                  CUNIT1  = 'deg     '                                                            CTYPE2  = 'DEC--SIN'                                                            CRVAL2  =  -6.897055555556E+00                                                  CDELT2  =   1.388888888889E-05                                                  CRPIX2  =   3.010000000000E+02                                                  CUNIT2  = 'deg     '                                                            CTYPE3  = 'FREQ    '                                                            CRVAL3  =   2.207656920306E+11                                                  CDELT3  =   1.721868524410E+10                                                  CRPIX3  =   1.000000000000E+00                                                  CUNIT3  = 'Hz      '                                                            CTYPE4  = 'STOKES  '                                                            CRVAL4  =   1.000000000000E+00                                                  CDELT4  =   1.000000000000E+00                                                  CRPIX4  =   1.000000000000E+00                                                  CUNIT4  = '        '                                                            PV2_1   =   0.000000000000E+00                                                  PV2_2   =   0.000000000000E+00                                                  RESTFRQ =   2.285922254689E+11 /Rest Frequency (Hz)                             SPECSYS = 'LSRK    '           /Spectral reference frame                        ALTRVAL =   1.026428476407E+07 /Alternate frequency reference value             ALTRPIX =   1.000000000000E+00 /Alternate frequency reference pixel             VELREF  =                  257 /1 LSR, 2 HEL, 3 OBS, +256 Radio                 COMMENT casacore non-standard usage: 4 LSD, 5 GEO, 6 SOU, 7 GAL                 TELESCOP= 'ALMA    '                                                            OBSERVER= 'eurobenjy'                                                           DATE-OBS= '2015-06-11T06:17:02.448000'                                          TIMESYS = 'UTC     '                                                            OBSRA   =   2.794989166667E+02                                                  OBSDEC  =  -6.897055555556E+00                                                  OBSGEO-X=   2.225142180269E+06                                                  OBSGEO-Y=  -5.440307370349E+06                                                  OBSGEO-Z=  -2.481029851874E+06                                                  INSTRUME= 'ALMA    '                                                            DISTANCE=   0.000000000000E+00                                                  USEWEIGH=                    F                                                  DATE    = '2022-07-13T16:53:04.498000' /Date FITS file was written              ORIGIN  = 'CASA 5.7.0-134'                                                      END                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              


==> figures/Cont_header_F04.txt <==
SIMPLE  =                    T /Standard FITS                                   BITPIX  =                  -32 /Floating point (32 bit)                         NAXIS   =                    4                                                  NAXIS1  =                  600                                                  NAXIS2  =                  600                                                  NAXIS3  =                    1                                                  NAXIS4  =                    1                                                  EXTEND  =                    T                                                  BSCALE  =   1.000000000000E+00 /PHYSICAL = PIXEL*BSCALE + BZERO                 BZERO   =   0.000000000000E+00                                                  BMAJ    =   1.405126353105E-04                                                  BMIN    =   1.047282831536E-04                                                  BPA     =  -6.701593017578E+01                                                  BTYPE   = 'Intensity'                                                           OBJECT  = 'FMR2006_4'                                                           BUNIT   = 'Jy/beam '           /Brightness (pixel) unit                         EQUINOX =   2.000000000000E+03                                                  RADESYS = 'FK5     '                                                            LONPOLE =   1.800000000000E+02                                                  LATPOLE =  -6.893944444444E+00                                                  PC1_1   =   1.000000000000E+00                                                  PC2_1   =   0.000000000000E+00                                                  PC3_1   =   0.000000000000E+00                                                  PC4_1   =   0.000000000000E+00                                                  PC1_2   =   0.000000000000E+00                                                  PC2_2   =   1.000000000000E+00                                                  PC3_2   =   0.000000000000E+00                                                  PC4_2   =   0.000000000000E+00                                                  PC1_3   =   0.000000000000E+00                                                  PC2_3   =   0.000000000000E+00                                                  PC3_3   =   1.000000000000E+00                                                  PC4_3   =   0.000000000000E+00                                                  PC1_4   =   0.000000000000E+00                                                  PC2_4   =   0.000000000000E+00                                                  PC3_4   =   0.000000000000E+00                                                  PC4_4   =   1.000000000000E+00                                                  CTYPE1  = 'RA---SIN'                                                            CRVAL1  =   2.794620833333E+02                                                  CDELT1  =  -1.388888888889E-05                                                  CRPIX1  =   3.010000000000E+02                                                  CUNIT1  = 'deg     '                                                            CTYPE2  = 'DEC--SIN'                                                            CRVAL2  =  -6.893944444444E+00                                                  CDELT2  =   1.388888888889E-05                                                  CRPIX2  =   3.010000000000E+02                                                  CUNIT2  = 'deg     '                                                            CTYPE3  = 'FREQ    '                                                            CRVAL3  =   2.207657043958E+11                                                  CDELT3  =   1.721868616915E+10                                                  CRPIX3  =   1.000000000000E+00                                                  CUNIT3  = 'Hz      '                                                            CTYPE4  = 'STOKES  '                                                            CRVAL4  =   1.000000000000E+00                                                  CDELT4  =   1.000000000000E+00                                                  CRPIX4  =   1.000000000000E+00                                                  CUNIT4  = '        '                                                            PV2_1   =   0.000000000000E+00                                                  PV2_2   =   0.000000000000E+00                                                  RESTFRQ =   2.285922254689E+11 /Rest Frequency (Hz)                             SPECSYS = 'LSRK    '           /Spectral reference frame                        ALTRVAL =   1.026426854753E+07 /Alternate frequency reference value             ALTRPIX =   1.000000000000E+00 /Alternate frequency reference pixel             VELREF  =                  257 /1 LSR, 2 HEL, 3 OBS, +256 Radio                 COMMENT casacore non-standard usage: 4 LSD, 5 GEO, 6 SOU, 7 GAL                 TELESCOP= 'ALMA    '                                                            OBSERVER= 'eurobenjy'                                                           DATE-OBS= '2015-06-11T06:17:34.224000'                                          TIMESYS = 'UTC     '                                                            OBSRA   =   2.794620833333E+02                                                  OBSDEC  =  -6.893944444444E+00                                                  OBSGEO-X=   2.225142180269E+06                                                  OBSGEO-Y=  -5.440307370349E+06                                                  OBSGEO-Z=  -2.481029851874E+06                                                  INSTRUME= 'ALMA    '                                                            DISTANCE=   0.000000000000E+00                                                  USEWEIGH=                    F                                                  DATE    = '2022-07-13T16:53:37.984000' /Date FITS file was written              ORIGIN  = 'CASA 5.7.0-134'                                                      END                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              


==> figures/Cont_header_F13.txt <==
SIMPLE  =                    T /Standard FITS                                   BITPIX  =                  -32 /Floating point (32 bit)                         NAXIS   =                    4                                                  NAXIS1  =                  600                                                  NAXIS2  =                  600                                                  NAXIS3  =                    1                                                  NAXIS4  =                    1                                                  EXTEND  =                    T                                                  BSCALE  =   1.000000000000E+00 /PHYSICAL = PIXEL*BSCALE + BZERO                 BZERO   =   0.000000000000E+00                                                  BMAJ    =   1.413016849094E-04                                                  BMIN    =   1.049051847723E-04                                                  BPA     =  -6.650019836426E+01                                                  BTYPE   = 'Intensity'                                                           OBJECT  = 'FMR2006_13'                                                          BUNIT   = 'Jy/beam '           /Brightness (pixel) unit                         EQUINOX =   2.000000000000E+03                                                  RADESYS = 'FK5     '                                                            LONPOLE =   1.800000000000E+02                                                  LATPOLE =  -6.875583333333E+00                                                  PC1_1   =   1.000000000000E+00                                                  PC2_1   =   0.000000000000E+00                                                  PC3_1   =   0.000000000000E+00                                                  PC4_1   =   0.000000000000E+00                                                  PC1_2   =   0.000000000000E+00                                                  PC2_2   =   1.000000000000E+00                                                  PC3_2   =   0.000000000000E+00                                                  PC4_2   =   0.000000000000E+00                                                  PC1_3   =   0.000000000000E+00                                                  PC2_3   =   0.000000000000E+00                                                  PC3_3   =   1.000000000000E+00                                                  PC4_3   =   0.000000000000E+00                                                  PC1_4   =   0.000000000000E+00                                                  PC2_4   =   0.000000000000E+00                                                  PC3_4   =   0.000000000000E+00                                                  PC4_4   =   1.000000000000E+00                                                  CTYPE1  = 'RA---SIN'                                                            CRVAL1  =   2.794954583333E+02                                                  CDELT1  =  -1.388888888889E-05                                                  CRPIX1  =   3.010000000000E+02                                                  CUNIT1  = 'deg     '                                                            CTYPE2  = 'DEC--SIN'                                                            CRVAL2  =  -6.875583333333E+00                                                  CDELT2  =   1.388888888889E-05                                                  CRPIX2  =   3.010000000000E+02                                                  CUNIT2  = 'deg     '                                                            CTYPE3  = 'FREQ    '                                                            CRVAL3  =   2.207657003756E+11                                                  CDELT3  =   1.721868579021E+10                                                  CRPIX3  =   1.000000000000E+00                                                  CUNIT3  = 'Hz      '                                                            CTYPE4  = 'STOKES  '                                                            CRVAL4  =   1.000000000000E+00                                                  CDELT4  =   1.000000000000E+00                                                  CRPIX4  =   1.000000000000E+00                                                  CUNIT4  = '        '                                                            PV2_1   =   0.000000000000E+00                                                  PV2_2   =   0.000000000000E+00                                                  RESTFRQ =   2.285922254689E+11 /Rest Frequency (Hz)                             SPECSYS = 'LSRK    '           /Spectral reference frame                        ALTRVAL =   1.026427381984E+07 /Alternate frequency reference value             ALTRPIX =   1.000000000000E+00 /Alternate frequency reference pixel             VELREF  =                  257 /1 LSR, 2 HEL, 3 OBS, +256 Radio                 COMMENT casacore non-standard usage: 4 LSD, 5 GEO, 6 SOU, 7 GAL                 TELESCOP= 'ALMA    '                                                            OBSERVER= 'eurobenjy'                                                           DATE-OBS= '2015-06-11T06:23:31.488000'                                          TIMESYS = 'UTC     '                                                            OBSRA   =   2.794954583333E+02                                                  OBSDEC  =  -6.875583333333E+00                                                  OBSGEO-X=   2.225142180269E+06                                                  OBSGEO-Y=  -5.440307370349E+06                                                  OBSGEO-Z=  -2.481029851874E+06                                                  INSTRUME= 'ALMA    '                                                            DISTANCE=   0.000000000000E+00                                                  USEWEIGH=                    F                                                  DATE    = '2022-07-13T16:54:06.513000' /Date FITS file was written              ORIGIN  = 'CASA 5.7.0-134'                                                      END                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              

